Group Sparse CNNs for Question Classification with Answer Sets

Question classification is an important task with wide applications. However, traditional techniques treat questions as general sentences, ignoring the corresponding answer data. In order to consider answer information into question modeling, we first introduce novel group sparse autoencoders which refine question representation by utilizing group information in the answer set. We then propose novel group sparse CNNs which naturally learn question representation with respect to their answers by implanting group sparse autoencoders into traditional CNNs. The proposed model significantly outperform strong baselines on four datasets.

==> response.txt <==
Thanks very much to all three reviewers! We truly appreciate the helpful comments and will revise our submission accordingly.

RESPONSE TO REVIEWERS' SPECIFIC QUESTIONS

R1:
1. Small scale experiment (dataset problems): see General Response (1).
2. Examples and analyses of the main idea: see General Response (2).
3. Yes, we'll add missing publication venues to the reference.

R2:
1. In section 2, the hidden activation h is computed by projecting the input x using projection matrix W, i.e., h=f(Wx+b).
2. Yes, when we use both sparse and group-sparse constraints (Eq. 5), their autoencoder weights in Eqs. 2 and 4 are the same W. 
3. Yes, \row and \eta are constant scalars which are our target sparsity and group-sparsity levels, respectively.
4. \alpha and \beta are chosen from past experience; we set both of them equal to 1.
5. (1) Yes, we set group size g to a fixed value for all groups, but you could have different group sizes for different groups. (2) Yes, the index l iterates over members of group p (Eq. 3). (3) The meaning of h^i_{p,l} is the l^th hidden activation (a scalar) within the p^th group of the i^th training sample. We admit this notation is quite complex and we will simplify it in the revision. 
6. Excellent suggestion! We will shrink Fig 2(b) vertically to make space for the visualization of hidden activations of the basic autoencoder.
7. Yahoo dataset problem: please refer to the Dataset section in General Response below.
8. Yes, Table 2 shows accuracy.
9. Some question sentences in Yahoo dataset are very short with limited vocabulary. In this case, random initialization will be better than question-initialized weight matrix. See line 368--376 for more discussions.
10. Yes, exactly. For both DMV and insurance datasets, all questions from the same category share the same answers. This leads to better weight matrix initialization.
11. Unseen categories: Yes, in fact these experiments can be also applied to the TREC dataset. We will include this experiment in the revision. Thanks for the excellent suggestion!
12. Yes, we will move the projection initialization part to Section 3.

R3:
1. The goal of our work is to improve question classification by using answer set *only* at training time. At test time, we do *not* use the answer set for the test questions. We believe there is a misunderstanding here. 
2. See General Response (2).
3. Yes, originally we had a Related Work section but had to leave it out due to space constraints. ll add it back when an extra page is allowed in the final version.


GENERAL RESPONSE TO COMMENTS:

1. Datasets: The entire Yahoo dataset contains 4 million question-answer pairs. We only randomly selected around 9k question-answer pairs in our experiments for faster evaluation. The subset we selected is noticeably bigger than the TREC dataset which is a standard benchmark dataset for question classification. We will use a much larger subset of the Yahoo dataset and the MS MARCO dataset (many thanks to Reviewer #1 for suggesting it) in the revision.

2. Examples and analyses of the main idea: We will add examples with analysis to demonstrate our main idea that group-sparse constraints help question classification with hierarchical categorical structure in the revision.

